CTC-based Non-autoregressive Speech Translation

Combining end-to-end speech translation (ST) and non-autoregressive (NAR) generation is promising in language and speech processing for their advantages of less error propagation and low latency. In this paper, we investigate the potential of connectionist temporal classification (CTC) for non-autoregressive speech translation (NAST). In particular, we develop a model consisting of two encoders that are guided by CTC to predict the source and target texts, respectively. Introducing CTC into NAST on both language sides has obvious challenges: 1) the conditional independent generation somewhat breaks the interdependency among tokens, and 2) the monotonic alignment assumption in standard CTC does not hold in translation tasks. In response, we develop a prediction-aware encoding approach and a cross-layer attention approach to address these issues. We also use curriculum learning to improve convergence of training. Experiments on the MuST-C ST benchmarks show that our NAST model achieves an average BLEU score of 29.5 with a speed-up of 5.67$\times$, which is comparable to the autoregressive counterpart and even outperforms the previous best result of 0.9 BLEU points.

==> table/length_ast_base.txt <==
5 25.3519
15 27.9256
25 27.4670
35 27.3945
45 26.0119
55 24.4898
65 19.3466
75 26.6229

==> table/length_ast_caldev.txt <==
5 21.4067
15 23.4427
25 24.2710
35 21.6042
45 20.2653
55 20.0404
65 29.8952
75 6.3559

==> table/length_ast_calevl.txt <==
5 19.4899
15 22.6174
25 23.6681
35 27.0671
45 20.6751
55 17.2454
65 6.2239

==> table/length_ast_final.txt <==
5 25.3499
15 28.5062
25 27.6486
35 27.9120
45 27.7782
55 23.8609
65 25.3289
75 28.1364

==> table/length_nast_base.txt <==
5 23.2306
15 24.8340
25 24.8237
35 24.7554
45 23.1645
55 21.1400
65 22.1990
75 22.3660

==> table/length_nast_caldev.txt <==
5 22.1698
15 23.4165
25 25.0282
35 22.1883
45 23.5950
55 23.3659
65 29.8563
75 17.5609

==> table/length_nast_calevl.txt <==
5 20.3848
15 22.3539
25 24.2366
35 27.9724
45 22.0904
55 21.5257
65 24.0529

==> table/length_nast_final.txt <==
5 26.1668
15 28.2036
25 27.8934
35 27.6103
45 26.3786
55 23.5091
65 23.5775
75 25.0434

==> table/length_nast_pae.txt <==
5 24.6511
15 26.5765
25 26.2369
35 25.4251
45 24.7662
55 22.4879
65 22.3915
75 21.8518

==> table/length_nast_pae_cla.txt <==
5 24.7937
15 26.8509
25 26.5510
35 26.5457
45 25.6410
55 23.0291
65 22.1259
75 25.3790

==> table/length_nast_pae_dcl.txt <==
5 26.2927
15 27.8915
25 28.1586
35 27.7559
45 26.8885
55 23.5815
65 22.5076
75 26.8239

==> table/sp_ar1.txt <==
1 5.112266112
4 5.590277778
8 5.808383234
16 5.619047619
32 5.210526316

==> table/sp_ar5.txt <==
1 5.665280665
4 6.909722222
8 7.574850299
16 7.904761905
32 7.921052632
